Retrieving Floods without Floodlights: Topic Models as Binary Classifiers for Extreme Climate Events in German News

In studies of media coverage of extreme climate events, NLP methods have become indispensable for identifying relevant texts in large news databases. Still, enough annotated data to train accurate deep learning-based classifiers from scratch is often not available. Topic Models have the advantage of being both unsupervised and interpretable, but are typically used only for exploratory analysis or data characterisation. In this study, we investigate how to employ Topic Models as binary classifiers for refining the retrieval of relevant news about seven types of extreme climate events in the German media. Our method relies on the posterior distributions estimated by Topic Models to select relevant documents, without modifying their training procedure. Using an annotated sample to guide the evaluation, we show that the probabilities assigned to keywords used to query news databases can also be informative for selecting relevant topics and improve sample precision. We compare our results to a fine-tuned text embedding classifier and an open-weight LLM, discussing observed trade-offs, e.g. the LLM's lowest precision. Moreover, we show that results are hazard-dependent, which speaks against considering climate events as a single category in NLP tasks.

==> figures/hazards.json <==
landslide: 

    hazard: Erdrutsch
            
    keywords: Erdrutsch, Felssturz, Felsstürz, Schlammlawine, Massenbewegung, Hangrutsch, Hangbewegung, Rutschung, Bodenrutsch, Hangabrutschung, Murgang, Gerölllawine, Rutschhang, Rutschhäng, Rutschgefahr, Felslawine, Mure
    
    hazard_event: Erdrutschereignisse
    
    definition: Jede Art von mäßiger bis schneller Bodenbewegung, einschließlich Lahare, Schlammlawinen und Murgänge (unter trockenen/nassen Bedingungen). Ein Erdrutsch ist eine durch die Schwerkraft gesteuerte Bewegung von Erde oder Gestein, deren Geschwindigkeit in der Regel zwischen langsam und schnell liegt, jedoch nicht sehr langsam ist. Er kann oberflächlich oder tief sein, aber das Material muss eine Masse bilden, die einen Teil des Hangs oder den Hang selbst ausmacht. Die Bewegung muss nach unten und nach außen mit einer freien Fläche erfolgen. ODER Jede Art von Abwärtsbewegung von Erdmaterialien unter hydrologisch trockenen Bedingungen. ODER Arten von Massenbewegungen, die auftreten, wenn starker Regen oder schnelle Schnee-/Eisschmelze große Mengen an Vegetation, Schlamm oder Gestein unter dem Einfluss der Schwerkraft einen Hang hinunterbefördern.
    
fire:
    
    hazard: Waldbrand
    
    keywords: Flächenbrand, Flächenbränd, Waldbrand, Waldbränd, Wildfeuer, Landschaftsbrand, Landschaftsbränd, Buschfeuer, Vegetationsbrand, Vegetationsbränd, Naturbrand, Naturbränd, Großbrand, Großbränd, Forstbrand, Forstbränd, Heidebrand, Heidebränd
    
    hazard_event: Waldbrandeereignisse
    
    definition: Jede unkontrollierte und nicht vorgeschriebene Verbrennung oder das Abbrennen von Pflanzen in einer natürlichen Umgebung wie Wald, Grasland, Buschland oder Tundra, die natürliche Brennstoffe verbraucht und sich aufgrund von Umweltbedingungen (z. B. Wind oder Topografie) ausbreitet. Waldbrände können durch Blitzeinschläge oder menschliches Handeln ausgelöst werden.
    
cold:
    
    hazard: Kältewelle
    
    keywords: Kältewelle, Kälteeinbruch, Kältestress, extreme Kälte, extremer Kälte, extremen Kälte, Frost, strenger Winter, Wintereinbruch, Wintereinbrüch, Kälteperiode, Kälterekord, arktische Kälte, arktischer Kälte, arktischen Kälte, Kältewarnung, Eisregen, Eiseskälte, Schneechaos
    
    hazard_event: Kältewellenereignisse
    
    definition: Eine Periode mit ungewöhnlich kaltem Wetter. In der Regel dauert eine Kältewelle zwei oder mehr Tage und kann durch starke Winde noch verstärkt werden. Die genauen Temperaturkriterien für eine Kältewelle können je nach Standort variieren.
    
heat:
    
        hazard: Hitze
        
        keywords: Hitze, extreme Temperaturen, extremen Temperaturen, Temperaturrekord, Tropennacht, Tropennächt, überhitzung, Rekordhitze, Hitzetag
        
        hazard_event: Hitzewellenereignisse
        
        definition: Eine Periode mit ungewöhnlich heißem und/oder ungewöhnlich feuchtem Wetter. In der Regel dauert eine Hitzewelle zwei oder mehr Tage. Die genauen Temperaturkriterien für eine Hitzewelle können je nach Standort variieren.
    
drought:
    
    hazard: Dürre
    
    keywords: Dürre, Rekorddürre, Trockenperiode, Trockenheit, Wasserknappheit, Niedrigwasser, Wassermangel, Niederschlagsmangel, Niederschlagsdefizit, Bodenfeuchte-Defizit, Bodenfeuchteverlust
    
    hazard_event: Dürreereignisse
    
    definition: Ein längerer Zeitraum mit ungewöhnlich geringen Niederschlägen, der zu einer Wasserknappheit für Menschen, Tiere und Pflanzen führt. Dürren unterscheiden sich von den meisten anderen Gefahren dadurch, dass sie sich langsam, manchmal sogar über Jahre hinweg, entwickeln und ihr Beginn in der Regel schwer zu erkennen ist. Dürren sind nicht nur ein physikalisches Phänomen, da ihre Auswirkungen durch menschliche Aktivitäten und den Wasserbedarf noch verstärkt werden können. Dürren werden daher oft sowohl konzeptionell als auch operativ definiert. Operative Definitionen von Dürre, d. h. der Grad der Niederschlagsverringerung, der eine Dürre ausmacht, variieren je nach Ort, Klima und Umweltbereich.

    
flood:
    
    hazard: Hochwasser
    
    keywords: Überschwemmung, Flut, Hochwasser, Überflutung, Flusshochwasser, Regenfälle, Sturzflut, Gletscherseeausbruch, Gletscherseeausbrüch, Gletschersee-Ausbruchsflut, Jahrhunderthochwasser
    
    hazard_event: Hochwasserereignisse
    
    definition: Ein allgemeiner Begriff für das Überlaufen von Wasser aus einem Flussbett auf normalerweise trockenes Land in der Aue (Flussüberschwemmung), überdurchschnittlich hohe Wasserstände entlang der Küste (Küstenüberschwemmung) und in Seen oder Stauseen sowie Wasseransammlungen an oder in der Nähe des Ortes, an dem der Regen gefallen ist (Sturzfluten).
    
storm:
    
    hazard: Sturm
    
    keywords: Sturm, Stürm, Unwetter, Orkan, Blizzard, Derecho, Hagel, Zyklon, Gewitter, Tornado, Mikroburst, Hurrican, Hurrikan, Taifun, Blizzard
    
    hazard_event: Sturmereignis
    
    definition: Ein Sturm ist jeder gestörte Zustand der natürlichen Umwelt oder der Atmosphäre eines astronomischen Körpers. Er kann durch erhebliche Störungen der normalen Bedingungen gekennzeichnet sein, wie z. B. starker Wind, Tornados, Hagel, Donner und Blitz (Gewitter), starke Niederschläge (Schneesturm, Regensturm), starker Eisregen (Eissturm), starke Winde (tropischer Wirbelsturm, Sturm), Wind, der bestimmte Substanzen durch die Atmosphäre transportiert, wie z. B. bei einem Staubsturm, sowie andere Formen von Unwettern.
    
